Population III star formation in the presence of turbulence, magnetic fields and ionizing radiation feedback

Turbulence, magnetic fields and radiation feedback are key components that shape the formation of stars, especially in the metal-free environments at high redshifts where Population III stars form. Yet no 3D numerical simulations exist that simultaneously take all of these into account. We present the first suite of radiation-magnetohydrodynamics (RMHD) simulations of Population III star formation using the adaptive mesh refinement (AMR) code FLASH as part of the POPSICLE project. We include both turbulent magnetic fields and ionizing radiation feedback coupled to primordial chemistry, and resolve the collapse of primordial clouds down to few au. We find that dynamically strong magnetic fields significantly slow down accretion onto protostars, while ionizing feedback, as expected, is largely unable to weaken gas accretion at early times. This is because the partially ionized H II region gets trapped near the star due to insufficient radiative outputs from the star. The maximum stellar mass in the HD and RHD simulations that only yield one star exceeds $100\,\rm{M_{\odot}}$ within the first $5000\,\rm{yr}$. However, in the corresponding MHD and RMHD runs, the maximum mass of Population III stars is only $60\,\rm{M_{\odot}}$. In other realizations where we observe widespread fragmentation leading to the formation of Population III star clusters, the maximum stellar mass is further reduced by a factor of few due to fragmentation-induced starvation. We thus show that magnetic fields are more important than ionizing feedback in regulating the mass of the star during the earliest stages of Population III star formation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
